Switch-LSTMs for Multi-Criteria Chinese Word Segmentation

Multi-criteria Chinese word segmentation is a promising but challenging task, which exploits several different segmentation criteria and mines their common underlying knowledge. In this paper, we propose a flexible multi-criteria learning for Chinese word segmentation. Usually, a segmentation criterion could be decomposed into multiple sub-criteria, which are shareable with other segmentation criteria. The process of word segmentation is a routing among these sub-criteria. From this perspective, we present Switch-LSTMs to segment words, which consist of several long short-term memory neural networks (LSTM), and a switcher to automatically switch the routing among these LSTMs. With these auto-switched LSTMs, our model provides a more flexible solution for multi-criteria CWS, which is also easy to transfer the learned knowledge to new criteria. Experiments show that our model obtains significant improvements on eight corpora with heterogeneous segmentation criteria, compared to the previous method and single-criterion learning.

==> axis/multi_no_switch_f.txt <==
Switch	MSRA	AS	PKU	CTB	CKIP	CITYU	NCC	SXU	average
1	93.91	93.80	92.59	92.31	93.33	91.02	88.66	92.51	92.27
2	95.74	94.61	95.82	97.17	95.33	95.48	93.16	96.91	95.53
3	96.70	94.94	95.70	97.21	94.47	95.04	92.94	96.57	95.45
4	96.71	95.03	96.22	97.55	95.57	95.38	93.37	96.91	95.84
5	96.47	95.84	95.89	97.63	95.15	95.33	93.50	96.73	95.82
6	96.52	94.93	95.79	97.54	95.23	94.50	93.64	95.85	95.50
7	96.44	94.80	96.23	97.60	95.44	95.15	93.47	96.96	95.76
8	96.38	95.12	96.22	97.51	94.84	95.31	93.30	96.39	95.63
9	96.46	94.98	95.91	97.47	94.66	95.27	93.56	97.25	95.69
10	96.88	94.80	96.00	97.80	94.63	94.82	93.18	96.29	95.55


==> axis/multi_no_switch_oov.txt <==
Switch	MSRA	AS	PKU	CTB	CKIP	CITYU	NCC	SXU	average
1	65.60	89.20	64.90	75.40	80.00	74.80	64.00	68.50	72.80
2	64.50	86.70	74.90	81.80	82.20	79.40	70.20	82.50	77.80
3	72.40	86.70	74.90	86.30	76.70	78.20	66.70	80.90	77.80
4	74.80	87.30	76.80	85.80	80.90	78.70	68.90	79.80	79.10
5	68.40	87.90	75.40	88.50	80.30	80.70	70.00	86.10	79.70
6	71.50	82.90	72.10	83.00	78.00	76.50	70.50	80.00	76.80
7	72.40	85.40	75.20	84.30	78.30	79.90	72.90	84.10	79.10
8	69.40	90.50	76.60	87.10	79.00	81.10	70.70	82.10	79.50
9	69.90	84.80	73.80	83.80	76.40	79.00	68.20	84.00	77.50
10	75.90	79.70	75.20	85.60	78.30	76.60	65.80	79.00	77.00


==> axis/multi_no_switch_p.txt <==
Switch	MSRA	AS	PKU	CTB	CKIP	CITYU	NCC	SXU	average
1	94.64	93.54	93.24	92.87	93.26	91.41	89.30	92.61	92.61
2	95.78	94.21	96.01	96.98	94.84	95.28	93.16	96.74	95.38
3	96.73	94.77	95.96	97.25	93.62	94.90	93.00	96.37	95.33
4	96.79	94.43	96.44	97.54	95.01	95.15	93.49	96.72	95.69
5	96.29	95.30	96.38	97.78	94.51	95.37	93.49	96.70	95.73
6	96.34	94.33	95.95	97.48	94.55	94.36	93.67	95.62	95.29
7	96.58	94.17	96.52	97.52	94.74	95.19	93.58	96.84	95.64
8	95.97	94.73	96.32	97.55	94.25	95.28	93.15	96.10	95.42
9	96.47	94.42	96.19	97.37	93.64	95.17	93.44	97.15	95.48
10	96.88	93.89	96.12	97.73	93.81	94.52	93.11	95.84	95.24


==> axis/multi_no_switch_r.txt <==
Switch	MSRA	AS	PKU	CTB	CKIP	CITYU	NCC	SXU	average
1	93.20	94.06	91.94	91.75	93.41	90.64	88.04	92.42	91.93
2	95.71	95.01	95.62	97.35	95.82	95.68	93.16	97.08	95.68
3	96.68	95.11	95.44	97.16	95.34	95.19	92.89	96.76	95.57
4	96.64	95.64	96.00	97.56	96.14	95.62	93.25	97.10	95.99
5	96.65	96.39	95.41	97.48	95.79	95.29	93.51	96.75	95.91
6	96.70	95.54	95.62	97.60	95.92	94.65	93.60	96.09	95.71
7	96.31	95.44	95.94	97.68	96.14	95.12	93.36	97.08	95.88
8	96.80	95.51	96.13	97.46	95.43	95.33	93.45	96.69	95.85
9	96.45	95.54	95.62	97.57	95.69	95.37	93.68	97.34	95.91
10	96.88	95.74	95.89	97.87	95.47	95.12	93.25	96.74	95.87


==> axis/switch_backward.txt <==
k	MSRA	AS	PKU	CTB	CKIP	CITYU	NCC	SXU
1	0.46613704	0.537689848	0.519717335	0.518294265	0.538443878	0.518152658	0.515639082	0.51781538
2	0.44331376	0.033488987	0.034096909	0.034397394	0.033600912	0.034283385	0.038209781	0.034358191
3	0.025206106	0.178597541	0.186032949	0.186695147	0.178275211	0.186777895	0.186305148	0.186893093
4	0.065343095	0.250223624	0.260152807	0.260613194	0.249679999	0.260786061	0.259845988	0.260933337


==> axis/switch_forward.txt <==
k	MSRA	AS	PKU	CTB	CKIP	CITYU	NCC	SXU
1	0.059418011	0.484820553	0.488291848	0.093201022	0.42004639	0.519187638	0.082120926	0.505514885
2	0.532318108	0.030906387	0.473012643	0.45086958	0.086120467	0.461731083	0.539880488	0.475219291
3	0.402079542	0.06625674	0.007961923	0.009602304	0.042715322	0.007738563	0.371768666	0.007684328
4	0.00618434	0.418016319	0.030733586	0.446327094	0.451117822	0.011342715	0.006229921	0.011581496


==> dev.txt <==
Epochs	MSRA	AS	PKU	CTB	CKIP	CITYU	NCC	SXU
100	91.4	93.16	93.27	94.19	93.21	94.19	89.85	93.9
200	93.58	94.52	94.85	95.16	94.4	95.56	91.18	95.41
300	94.33	94.75	95.33	95.7	94.71	96.08	91.8	95.89
400	94.67	95.09	95.63	95.6	95.04	96.31	92.15	95.81
500	94.84	95.26	95.72	95.84	95.08	96.46	92.23	96.29
600	94.97	95.46	95.99	95.91	95.42	96.6	92.67	96.31
700	95.06	95.52	96.02	96.06	95.36	96.74	92.71	96.42
800	95.33	95.61	96.08	96.15	95.26	96.66	92.74	96.5
900	95.42	95.67	96.1	96.05	95.57	96.75	92.69	96.45
1000	95.48	95.58	96.21	95.92	95.63	96.71	92.67	96.58
1100	95.5	95.63	96.24	96.09	95.54	96.84	92.62	96.53
1200	95.61	95.78	96.23	95.85	95.66	96.73	92.87	96.53
1300	95.67	95.75	96.25	95.94	95.66	96.85	92.75	96.32
1400	95.68	95.73	96.16	96.01	95.76	96.85	93.01	96.58
1500	95.74	95.81	96.14	96.18	95.69	96.93	92.94	96.56
1600	95.7	95.8	96.25	96.24	95.83	96.85	92.79	96.62
1700	95.74	95.89	96.31	96.11	95.8	96.9	92.78	96.59
1800	95.72	95.88	96.31	96.16	95.84	96.93	92.66	96.6
1900	95.81	95.87	96.39	96.01	95.71	96.87	92.57	96.58
2000	95.64	95.84	96.2	96.2	95.63	96.9	92.79	96.6
2100	95.9	95.92	96.38	96.22	95.8	97.01	92.74	96.56
2200	95.77	95.9	96.34	96.21	95.84	96.98	92.84	96.63
2300	95.85	95.91	96.33	96.19	95.7	96.93	92.98	96.61
2400	95.8	95.91	96.38	96.21	95.82	96.98	92.66	96.66

